GameLabel-10K: Collecting Image Preference Data Through Mobile Game Crowdsourcing

The rise of multi-billion parameter models has sparked an intense hunger for data across deep learning. This study explores the possibility of replacing paid annotators with video game players who are rewarded with in-game currency for good performance. We collaborate with the developers of a mobile historical strategy game, Armchair Commander, to test this idea. More specifically, the current study tests this idea using pairwise image preference data, typically used to fine-tune diffusion models. Using this method, we create GameLabel-10K, a dataset with slightly under 10 thousand labels and 7000 unique prompts. We fine-tune a model on this dataset, we fine-tune Flux Schnell and find an improvement in its prompt adherence, demonstrating the validity of our collection method. In addition, we publicly release both the dataset and our fine-tuned model on Hugging Face.

==> img_folder/folder0/prompt.txt <==
Another planet alongside an aqualung in the style of a movie poster

==> img_folder/folder0/results.txt <==
tensor([0.7500, 0.2500])

==> img_folder/folder100/prompt.txt <==
Alien sitting on top of a rug in the style of a crayon drawing

==> img_folder/folder100/results.txt <==
tensor([0., 1.])

==> img_folder/folder98/prompt.txt <==
Cave drawing of Historian and an eagle sitting by some trees

==> img_folder/folder98/results.txt <==
tensor([0., 1.])

==> img_folder/folder99/prompt.txt <==
Samuel Pepys sitting on top of a bed

==> img_folder/folder99/results.txt <==
tensor([0.5000, 0.5000])
